LS And: WZ Sge-type outburst first time since the 1971 discovery

LS And was a transient discovered in 1971 in the M31 region and it has been argued whether it could be an intergalactic nova or a dwarf nova. Using the Zwicky Transient Facility (ZTF) data, I found that the object underwent the second known outburst in 2022 April. The behavior was that of a WZ Sge-type dwarf nova with a long fading tail and the light curves of the 1971 and 2022 outbursts matched very well. The light curves suggest that LS And is a typical WZ Sge-type dwarf nova near (but before reaching) the period minimum of cataclysmic variables. The true observed peak of the 1971 outburst was likely 12.2 mag. The outburst parameters were similar to those of other WZ Sge-type dwarf novae. The fading tail lasts more than a year and the object is still currently on this tail. There was a hint of 0.5-mag temporary brightening on the fading tail and the object appears still active after the outburst.

==> abst.inc <==
LS And was a transient discovered in 1971 in the M~31 region
and it has been argued whether it could be an intergalactic
nova or a dwarf nova.  Using the Zwicky Transient Facility
(ZTF) data, I found that the object underwent the second known
outburst in 2022 April.  The behavior was that of a WZ Sge-type
dwarf nova with a long fading tail and the light curves of
the 1971 and 2022 outbursts matched very well.
The light curves suggest that LS And is a typical WZ Sge-type
dwarf nova near (but before reaching) the period minimum of
cataclysmic variables.  The true observed peak of the 1971 outburst
was likely 12.2~mag.  The outburst parameters were similar to
those of other WZ Sge-type dwarf novae.  The fading tail
lasts more than a year and the object is still currently
on this tail.  There was a hint of 0.5-mag temporary brightening
on the fading tail and the object appears still active
after the outburst.


==> objlist.inc <==
LS And,
VY Aqr,
V3101 Cyg,
UV Per,
WZ Sge,
SU UMa,
M 31,
M31V0002


